On the Efficacy and High-Performance Implementation of Quaternion Matrix Multiplication

Quaternion symmetry is ubiquitous in the physical sciences. As such, much work has been afforded over the years to the development of efficient schemes to exploit this symmetry using real and complex linear algebra. Recent years have also seen many advances in the formal theoretical development of explicitly quaternion linear algebra with promising applications in image processing and machine learning. Despite these advances, there do not currently exist optimized software implementations of quaternion linear algebra. The leverage of optimized linear algebra software is crucial in the achievement of high levels of performance on modern computing architectures, and thus provides a central tool in the development of high-performance scientific software. In this work, a case will be made for the efficacy of high-performance quaternion linear algebra software for appropriate problems. In this pursuit, an optimized software implementation of quaternion matrix multiplication will be presented and will be shown to outperform a vendor tuned implementation for the analogous complex matrix operation. The results of this work pave the path for further development of high-performance quaternion linear algebra software which will improve the performance of the next generation of applicable scientific applications.

==> fig/hgemm_fortran.dat <==
N                   T               GFLOPS
500                  0.3490153      11.460815
1000                 4.2102867      7.6004325
1500                 14.180151      7.6162801
2000                 33.451176      7.6529447
2500                 67.075403      7.4542973
3000                 116.34091      7.4264502
3500                 187.74631      7.3077337
4000                 284.05362      7.2099064
4500                 412.58315      7.0676662
5000                 571.85245      6.9948113
5500                 771.94056      6.8969041
6000                 1010.1629      6.8424605




==> fig/hgemm_optavx.dat <==
N                   T               GFLOPS
500                 0.19101474      20.940792
1000                 1.5402896      20.775314
1500                 5.2890552      20.419526
2000                 13.211381      19.377233
2500                 24.958691      20.033102
3000                 41.149494      20.996613
3500                 66.519914      20.625403
4000                 98.683612      20.753193
4500                 139.48618      20.905296
5000                 192.67879       20.75994
5500                 255.38009      20.847358
6000                 331.75533      20.834632




==> fig/hgemm_time.dat <==
HGEMM_FORTRAN  500                  0.3490153      11.460815
HGEMM          500                 0.19101474      20.940792
ZGEMM          500                 0.35997563      22.223727
HGEMM_FORTRAN  1000                 4.2102867      7.6004325
HGEMM          1000                 1.5402896      20.775314
ZGEMM          1000                 2.8736382      22.271419
HGEMM_FORTRAN  1500                 14.180151      7.6162801
HGEMM          1500                 5.2890552      20.419526
ZGEMM          1500                 9.7744814      22.098359
HGEMM_FORTRAN  2000                 33.451176      7.6529447
HGEMM          2000                 13.211381      19.377233
ZGEMM          2000                 23.769363      21.540333
HGEMM_FORTRAN  2500                 67.075403      7.4542973
HGEMM          2500                 24.958691      20.033102
ZGEMM          2500                 44.344749      22.550584
HGEMM_FORTRAN  3000                 116.34091      7.4264502
HGEMM          3000                 41.149494      20.996613
ZGEMM          3000                 76.541977      22.575847
HGEMM_FORTRAN  3500                 187.74631      7.3077337
HGEMM          3500                 66.519914      20.625403
ZGEMM          3500                 122.98364       22.31191
HGEMM_FORTRAN  4000                 284.05362      7.2099064
HGEMM          4000                 98.683612      20.753193
ZGEMM          4000                 182.40229      22.455858
HGEMM_FORTRAN  4500                 412.58315      7.0676662
HGEMM          4500                 139.48618      20.905296
ZGEMM          4500                 262.15437      22.246435
HGEMM_FORTRAN  5000                 571.85245      6.9948113
HGEMM          5000                 192.67879       20.75994
ZGEMM          5000                 358.16612      22.336004
HGEMM_FORTRAN  5500                 771.94056      6.8969041
HGEMM          5500                 255.38009      20.847358
ZGEMM          5500                 482.17733      22.083162
HGEMM_FORTRAN  6000                 1010.1629      6.8424605
HGEMM          6000                 331.75533      20.834632
ZGEMM          6000                 625.46714      22.101881



==> fig/zgemm_mkl.dat <==
N                   T               GFLOPS
500                 0.35997563      22.223727
1000                 2.8736382      22.271419
1500                 9.7744814      22.098359
2000                 23.769363      21.540333
2500                 44.344749      22.550584
3000                 76.541977      22.575847
3500                 122.98364       22.31191
4000                 182.40229      22.455858
4500                 262.15437      22.246435
5000                 358.16612      22.336004
5500                 482.17733      22.083162
6000                 625.46714      22.101881



